Experimental quantum key distribution certified by Bell's theorem

Cryptographic key exchange protocols traditionally rely on computational conjectures such as the hardness of prime factorisation to provide security against eavesdropping attacks. Remarkably, quantum key distribution protocols like the one proposed by Bennett and Brassard provide information-theoretic security against such attacks, a much stronger form of security unreachable by classical means. However, quantum protocols realised so far are subject to a new class of attacks exploiting implementation defects in the physical devices involved, as demonstrated in numerous ingenious experiments. Following the pioneering work of Ekert proposing the use of entanglement to bound an adversary's information from Bell's theorem, we present here the experimental realisation of a complete quantum key distribution protocol immune to these vulnerabilities. We achieve this by combining theoretical developments on finite-statistics analysis, error correction, and privacy amplification, with an event-ready scheme enabling the rapid generation of high-fidelity entanglement between two trapped-ion qubits connected by an optical fibre link. The secrecy of our key is guaranteed device-independently: it is based on the validity of quantum theory, and certified by measurement statistics observed during the experiment. Our result shows that provably secure cryptography with real-world devices is possible, and paves the way for further quantum information applications based on the device-independence principle.

==> data/deshelving-dynamics/deshelve_alice.txt <==
x y yerr
0.000000000000000000e+00 2.200000000000000133e-03 7.673681932618026547e-04
1.000000000000000000e+00 1.039999999999999952e-01 4.417161815184547646e-03
2.000000000000000000e+00 2.320000000000000118e-01 6.069195480698369449e-03
3.000000000000000000e+00 3.463999999999999857e-01 6.828645976155733877e-03
4.000000000000000000e+00 4.822000000000000175e-01 7.166012875464117249e-03
5.000000000000000000e+00 4.863999999999999990e-01 7.167878482049000466e-03
6.000000000000000000e+00 5.747999999999999776e-01 7.090937484863335527e-03
7.000000000000000000e+00 5.999999999999999778e-01 7.027659979169431637e-03
8.000000000000000000e+00 6.700000000000000400e-01 6.749329249505997552e-03
9.000000000000000000e+00 7.743999999999999773e-01 6.010772049947543660e-03
1.000000000000000000e+01 7.449999999999999956e-01 6.263635535815770261e-03
1.100000000000000000e+01 7.813999999999999835e-01 5.944598735067196937e-03
1.200000000000000000e+01 8.950000000000000178e-01 4.435439952641173633e-03
1.300000000000000000e+01 8.594000000000000528e-01 5.015871058064058641e-03
1.400000000000000000e+01 8.616000000000000325e-01 4.983507087201577423e-03
1.499999999999999822e+01 9.315999999999999837e-01 3.670309549154038287e-03
1.600000000000000000e+01 9.222000000000000197e-01 3.888374440716269032e-03
1.700000000000000000e+01 9.240000000000000435e-01 3.847964609503651268e-03
1.800000000000000000e+01 9.113999999999999879e-01 4.118933479226150052e-03
1.899999999999999645e+01 9.377999999999999670e-01 3.516046314606113832e-03
2.000000000000000000e+01 9.377999999999999670e-01 3.516046314606113832e-03
2.100000000000000000e+01 9.539999999999999591e-01 3.063240469837247293e-03
2.200000000000000000e+01 9.667999999999999927e-01 2.634609151568989560e-03
2.300000000000000000e+01 9.701999999999999513e-01 2.505674995591067322e-03
2.400000000000000000e+01 9.629999999999999671e-01 2.770333758614185182e-03
2.499999999999999645e+01 9.729999999999999760e-01 2.393302542904152119e-03
2.600000000000000000e+01 9.689999999999999725e-01 2.552063100762613779e-03
2.700000000000000000e+01 9.838000000000000078e-01 1.886941275431930354e-03
2.800000000000000000e+01 9.839999999999999858e-01 1.876079531953678270e-03
2.900000000000000000e+01 9.839999999999999858e-01 1.876079531953678270e-03
2.999999999999999645e+01 9.796000000000000263e-01 2.100544053006414558e-03
3.100000000000000000e+01 9.968000000000000194e-01 9.026755147148457503e-04
3.200000000000000000e+01 9.859999999999999876e-01 1.763301630227809280e-03
3.299999999999999289e+01 9.881999999999999673e-01 1.629068082210805013e-03
3.400000000000000000e+01 9.981999999999999762e-01 7.047230305374241333e-04
3.500000000000000000e+01 9.929999999999999938e-01 1.281678225541649230e-03
3.600000000000000000e+01 9.896000000000000352e-01 1.536782583904605648e-03
3.700000000000000000e+01 9.943999999999999506e-01 1.158283397291570704e-03
3.799999999999999289e+01 9.903999999999999471e-01 1.481154957498787006e-03
3.900000000000000000e+01 9.941999999999999726e-01 1.176799770691072666e-03
4.000000000000000000e+01 9.988000000000000211e-01 5.959747381322211268e-04
4.100000000000000000e+01 9.979999999999999982e-01 7.368240518697000141e-04
4.200000000000000000e+01 9.989999999999999991e-01 5.539098657592056441e-04
4.299999999999999289e+01 9.986000000000000432e-01 6.347108193059947112e-04
4.400000000000000000e+01 9.978000000000000203e-01 7.673681932617859580e-04
4.499999999999999289e+01 9.988000000000000211e-01 5.959747381322211268e-04
4.600000000000000000e+01 9.993999999999999551e-01 4.549155630027001962e-04
4.700000000000000000e+01 9.969999999999999973e-01 8.775223851895663785e-04
4.800000000000000000e+01 9.986000000000000432e-01 6.347108193059947112e-04
4.900000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
4.999999999999999289e+01 9.988000000000000211e-01 5.959747381322211268e-04
5.100000000000000000e+01 9.988000000000000211e-01 5.959747381322211268e-04
5.200000000000000000e+01 9.991999999999999771e-01 5.074726038020727081e-04
5.300000000000000000e+01 9.996000000000000441e-01 3.928495736331139021e-04
5.400000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
5.499999999999999289e+01 9.998000000000000220e-01 3.126066491666579239e-04
5.600000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
5.699999999999999289e+01 1.000000000000000000e+00 1.840715854286578690e-04
5.800000000000000000e+01 9.996000000000000441e-01 3.928495736331139021e-04
5.900000000000000000e+01 9.993999999999999551e-01 4.549155630027001962e-04
5.999999999999999289e+01 9.996000000000000441e-01 3.928495736331139021e-04
6.100000000000000000e+01 9.991999999999999771e-01 5.074726038020727081e-04
6.200000000000000000e+01 9.996000000000000441e-01 3.928495736331139021e-04
6.300000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
6.400000000000000000e+01 9.996000000000000441e-01 3.928495736331139021e-04
6.500000000000000000e+01 9.993999999999999551e-01 4.549155630027001962e-04
6.599999999999998579e+01 9.998000000000000220e-01 3.126066491666579239e-04
6.700000000000000000e+01 9.993999999999999551e-01 4.549155630027001962e-04
6.800000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
6.900000000000000000e+01 9.993999999999999551e-01 4.549155630027001962e-04
7.000000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
7.099999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.200000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.300000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.400000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.500000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.599999999999998579e+01 9.998000000000000220e-01 3.126066491666579239e-04
7.700000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.800000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.900000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.000000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.099999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.200000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
8.300000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.400000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
8.499999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.599999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.700000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.800000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.900000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
8.999999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.099999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.200000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
9.300000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.400000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.499999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.600000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.700000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.800000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.900000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.999999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04


==> data/deshelving-dynamics/deshelve_bob.txt <==
x y yerr
0.000000000000000000e+00 8.000000000000000167e-03 1.362263630285504186e-03
1.000000000000000000e+00 1.973999999999999921e-01 5.728845404235002881e-03
2.000000000000000000e+00 3.857999999999999763e-01 6.983627158689997838e-03
3.000000000000000000e+00 5.322000000000000064e-01 7.155818882317144247e-03
4.000000000000000000e+00 6.453999999999999737e-01 6.864975469269396502e-03
5.000000000000000000e+00 7.227999999999999980e-01 6.429836207698658157e-03
6.000000000000000000e+00 7.890000000000000346e-01 5.869972323783001489e-03
7.000000000000000000e+00 8.366000000000000103e-01 5.328634251687669465e-03
8.000000000000000000e+00 8.833999999999999631e-01 4.638876107302847274e-03
9.000000000000000000e+00 9.035999999999999588e-01 4.274068985237300389e-03
1.000000000000000000e+01 9.237999999999999545e-01 3.852484605641581794e-03
1.100000000000000000e+01 9.362000000000000322e-01 3.556728202953829410e-03
1.200000000000000000e+01 9.557999999999999829e-01 3.007466756380583472e-03
1.300000000000000000e+01 9.617999999999999883e-01 2.811562040049730982e-03
1.400000000000000000e+01 9.737999999999999989e-01 2.360042786049787455e-03
1.499999999999999822e+01 9.796000000000000263e-01 2.100544053006414558e-03
1.600000000000000000e+01 9.856000000000000316e-01 1.786498609314068897e-03
1.700000000000000000e+01 9.859999999999999876e-01 1.763301630227809280e-03
1.800000000000000000e+01 9.903999999999999471e-01 1.481154957498787006e-03
1.899999999999999645e+01 9.938000000000000167e-01 1.212886950825553534e-03
2.000000000000000000e+01 9.939999999999999947e-01 1.194995714026980682e-03
2.100000000000000000e+01 9.961999999999999744e-01 9.737438130978937068e-04
2.200000000000000000e+01 9.973999999999999533e-01 8.245660114371000660e-04
2.300000000000000000e+01 9.973999999999999533e-01 8.245660114371000660e-04
2.400000000000000000e+01 9.976000000000000423e-01 7.965609188806954677e-04
2.499999999999999645e+01 9.978000000000000203e-01 7.673681932617859580e-04
2.600000000000000000e+01 9.989999999999999991e-01 5.539098657592056441e-04
2.700000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
2.800000000000000000e+01 9.991999999999999771e-01 5.074726038020727081e-04
2.900000000000000000e+01 9.996000000000000441e-01 3.928495736331139021e-04
2.999999999999999645e+01 9.998000000000000220e-01 3.126066491666579239e-04
3.100000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
3.200000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
3.299999999999999289e+01 9.998000000000000220e-01 3.126066491666579239e-04
3.400000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
3.500000000000000000e+01 9.993999999999999551e-01 4.549155630027001962e-04
3.600000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
3.700000000000000000e+01 9.996000000000000441e-01 3.928495736331139021e-04
3.799999999999999289e+01 9.998000000000000220e-01 3.126066491666579239e-04
3.900000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
4.000000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
4.100000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
4.200000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
4.299999999999999289e+01 1.000000000000000000e+00 1.840715854286578690e-04
4.400000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
4.499999999999999289e+01 1.000000000000000000e+00 1.840715854286578690e-04
4.600000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
4.700000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
4.800000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
4.900000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
4.999999999999999289e+01 1.000000000000000000e+00 1.840715854286578690e-04
5.100000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
5.200000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
5.300000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
5.400000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
5.499999999999999289e+01 9.996000000000000441e-01 3.928495736331139021e-04
5.600000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
5.699999999999999289e+01 1.000000000000000000e+00 1.840715854286578690e-04
5.800000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
5.900000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
5.999999999999999289e+01 1.000000000000000000e+00 1.840715854286578690e-04
6.100000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
6.200000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
6.300000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
6.400000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
6.500000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
6.599999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
6.700000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
6.800000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
6.900000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.000000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.099999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.200000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.300000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.400000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
7.500000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.599999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.700000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.800000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
7.900000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
8.000000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.099999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.200000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
8.300000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.400000000000000000e+01 9.998000000000000220e-01 3.126066491666579239e-04
8.499999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.599999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.700000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.800000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.900000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
8.999999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.099999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.200000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.300000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.400000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.499999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.600000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.700000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.800000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.900000000000000000e+01 1.000000000000000000e+00 1.840715854286578690e-04
9.999999999999998579e+01 1.000000000000000000e+00 1.840715854286578690e-04


==> data/shuttle-extinction/dynamic_alice.txt <==
x y ymin ymax
2.980000000000000426e+00 1.000000000000000000e+00 9.951099527314548610e-01 1.004906031059482840e+00
4.940000000000000391e+00 9.021580361361402067e-01 8.975136137927343105e-01 9.068184422696248248e-01
6.900000000000001243e+00 1.760485501282834653e-01 1.739983932543363032e-01 1.781146907562077275e-01
8.859999999999999432e+00 1.933986283250442584e-03 1.694069318252447052e-03 2.189883951755920710e-03
1.082000000000000206e+01 8.439983649037621468e-04 6.640385820025607698e-04 1.039936559268059366e-03
1.278000000000000114e+01 5.781477759764084472e-04 4.159868303090925564e-04 7.562859456640032545e-04
1.474000000000000199e+01 6.401795713537229574e-04 4.737030847768261988e-04 8.226336035489492313e-04
1.670000000000000284e+01 6.224562006093242554e-04 4.572017567160382078e-04 8.036881014910581726e-04
1.866000000000000369e+01 2.327164748299976943e-04 9.790539316748019969e-05 3.843569858124817537e-04
2.062000000000000099e+01 2.857313967081265326e-04 1.457053133975002137e-04 4.418280448655200572e-04
2.258000000000000540e+01 2.680303563100841328e-04 1.295690690552860991e-04 4.226727830407035888e-04
2.454000000000000625e+01 2.680303563100841328e-04 1.295690690552860991e-04 4.226727830407035888e-04
2.650000000000000711e+01 2.768788736729618175e-04 1.376224204684479600e-04 4.322513129996343275e-04
2.846000000000000441e+01 1.977260482951447766e-04 6.827135085013064314e-05 3.461207488493083006e-04
3.042000000000000526e+01 1.093894952978588850e-04 1.681251378973702064e-05 2.442054611110865939e-04
3.238000000000000256e+01 2.768788736729618175e-04 1.376224204684479600e-04 4.322513129996343275e-04
3.434000000000000341e+01 1.977260482951447766e-04 6.827135085013064314e-05 3.461207488493083006e-04
3.630000000000001137e+01 1.391950322939549973e-04 2.912606457361021760e-05 2.802474213325662367e-04
3.826000000000000512e+01 1.238174871240753947e-04 2.211658639488791808e-05 2.620051087213796600e-04
4.022000000000000597e+01 8.991837838535224141e-05 1.135006634426836785e-05 2.185994802853235956e-04
4.218000000000000682e+01 1.391950322939549973e-04 2.912606457361021760e-05 2.802474213325662367e-04
4.414000000000000767e+01 1.805046120133955068e-04 5.498871338640386034e-05 3.270983305440394642e-04
4.610000000000000853e+01 2.151567063398094888e-04 8.270080431931357617e-05 3.652186112062755317e-04
4.806000000000000938e+01 4.340079022695981402e-05 3.723418622540140843e-06 1.411327499801132807e-04
5.002000000000001023e+01 3.435896341523616377e-05 2.793943009642729553e-06 1.203924134248026881e-04
5.198000000000000398e+01 5.991041857962131606e-05 5.786614741924040741e-06 1.727217025922390015e-04
5.394000000000001194e+01 1.238174871240753947e-04 2.211658639488791808e-05 2.620051087213796600e-04
5.590000000000001279e+01 1.093894952978588850e-04 1.681251378973702064e-05 2.442054611110865939e-04
5.786000000000001364e+01 5.991041857962131606e-05 5.786614741924040741e-06 1.727217025922390015e-04
5.982000000000000739e+01 9.609471240828552647e-05 1.289427461748084375e-05 2.269687148098165075e-04
6.178000000000000824e+01 5.991041857962131606e-05 5.786614741924040741e-06 1.727217025922390015e-04
6.374000000000000909e+01 2.930827743713614915e-05 2.322526937375100903e-06 1.072873015259297310e-04
6.570000000000000284e+01 7.856631779148849756e-05 8.904335318446316935e-06 2.024317979310746082e-04
6.766000000000001080e+01 1.093894952978588850e-04 1.681251378973702064e-05 2.442054611110865939e-04
6.962000000000000455e+01 2.656185476584944517e-05 2.078421163428997712e-06 9.960114239755270380e-05
7.158000000000001251e+01 4.340079022695981402e-05 3.723418622540140843e-06 1.411327499801132807e-04
7.354000000000000625e+01 1.164726021743127388e-04 1.927008636970649531e-05 2.530425612181423601e-04
7.550000000000000000e+01 7.340051145108174443e-05 7.939846516126516603e-06 1.946597486251236918e-04
7.746000000000000796e+01 6.408040611161826164e-05 6.400832079877445441e-06 1.797957158413386342e-04
7.942000000000000171e+01 4.084615639896990095e-05 3.448519917529593198e-06 1.355786013169728809e-04
8.138000000000000966e+01 4.618051562573579515e-05 4.034646907196765215e-06 1.469400546618279874e-04
8.334000000000000341e+01 5.991041857962131606e-05 5.786614741924040741e-06 1.727217025922390015e-04
8.530000000000001137e+01 8.407315598129094596e-05 1.003128167151220431e-05 2.104159273971324337e-04
8.726000000000000512e+01 6.408040611161826164e-05 6.400832079877445441e-06 1.797957158413386342e-04
8.922000000000001307e+01 1.164726021743127388e-04 1.927008636970649531e-05 2.530425612181423601e-04
9.118000000000000682e+01 3.634187098907105148e-05 2.987790844014072433e-06 1.252138810102391769e-04
9.314000000000001478e+01 3.253496009717932088e-05 2.620127707699655505e-06 1.158026605900673751e-04
9.510000000000000853e+01 1.164726021743127388e-04 1.927008636970649531e-05 2.530425612181423601e-04
9.706000000000000227e+01 2.219079818716069368e-05 1.705498652773439124e-06 8.643195522675174193e-05
9.902000000000001023e+01 8.991837838535224141e-05 1.135006634426836785e-05 2.185994802853235956e-04


==> data/shuttle-extinction/dynamic_bob.txt <==
x y ymin ymax
2.980000000000000426e+00 1.000000000000000000e+00 9.951167836926204657e-01 1.004899158055490460e+00
4.940000000000000391e+00 8.896527664478360853e-01 8.850471683086261754e-01 8.942743063341795917e-01
6.900000000000001243e+00 2.219216372862916065e-01 2.196235706495286988e-01 2.242356456435775913e-01
8.859999999999999432e+00 2.137524397023620164e-03 1.896110726090146671e-03 2.394876789223750364e-03
1.082000000000000206e+01 8.647975629130554096e-04 6.945586969970960660e-04 1.050972238867634500e-03
1.278000000000000114e+01 6.084846836685012163e-04 4.563627112724001145e-04 7.765410423232932575e-04
1.474000000000000199e+01 4.935858552359349664e-04 3.502879046916720701e-04 6.528173058423314759e-04
1.670000000000000284e+01 4.140405395634463989e-04 2.771660612387866879e-04 5.668477705847894347e-04
1.866000000000000369e+01 5.642928219883152881e-04 4.155059156649678264e-04 7.290137972082190703e-04
2.062000000000000099e+01 5.112625954089006350e-04 3.665739041052198640e-04 6.718849367301021024e-04
2.258000000000000540e+01 2.903050641869578115e-04 1.640410273707327388e-04 4.325083649920161708e-04
2.454000000000000625e+01 2.637954261181187543e-04 1.399437557738802311e-04 4.036126806046172856e-04
2.650000000000000711e+01 2.549612797173904724e-04 1.319364218425821925e-04 3.939722023960693341e-04
2.846000000000000441e+01 2.549612797173904724e-04 1.319364218425821925e-04 3.939722023960693341e-04
3.042000000000000526e+01 2.726310964308981100e-04 1.479657745076356080e-04 4.132489507061285253e-04
3.238000000000000256e+01 2.373010428710321741e-04 1.159884303745259762e-04 3.746797818240247863e-04
3.434000000000000341e+01 3.610103638883821421e-04 2.285814607272201816e-04 5.093715354716537788e-04
3.630000000000001137e+01 1.334520763067339577e-04 3.226700913909618545e-05 2.594006952752861460e-04
3.826000000000000512e+01 1.671982119011840664e-04 5.567823357366829173e-05 2.975324116710637576e-04
4.022000000000000597e+01 1.253508674750542840e-04 2.769586198693878884e-05 2.500049631922833786e-04
4.218000000000000682e+01 2.196617567643528528e-04 1.001945165038343956e-04 3.553759151014337621e-04
4.414000000000000767e+01 1.501095569167688274e-04 4.302923812894230283e-05 2.783816929316481129e-04
4.610000000000000853e+01 7.013780767102659934e-05 8.124140011959388738e-06 1.794321864802302774e-04
4.806000000000000938e+01 1.501095569167688274e-04 4.302923812894230283e-05 2.783816929316481129e-04
5.002000000000001023e+01 1.023358060064043348e-04 1.722888458188775172e-05 2.223892294956629533e-04
5.198000000000000398e+01 8.839519457573834400e-05 1.259717488889046692e-05 2.046441953144339794e-04
5.394000000000001194e+01 1.845543825894504857e-04 6.972948783856608879e-05 3.167782812228599762e-04
5.590000000000001279e+01 1.417145549546473728e-04 3.738740883403914581e-05 2.688642185730965315e-04
5.786000000000001364e+01 1.023358060064043348e-04 1.722888458188775172e-05 2.223892294956629533e-04
5.982000000000000739e+01 2.284777174634167901e-04 1.080654953308797907e-04 3.650288616726175784e-04
6.178000000000000824e+01 8.839519457573834400e-05 1.259717488889046692e-05 2.046441953144339794e-04
6.374000000000000909e+01 2.020657984919294482e-04 8.469378438170799294e-05 3.360696334095027290e-04
6.570000000000000284e+01 5.990140975147177443e-05 6.238748888696820521e-06 1.637862543953473105e-04
6.766000000000001080e+01 9.520430349759392374e-05 1.471196421787295981e-05 2.134367139001258173e-04
6.962000000000000455e+01 6.482337517750310469e-05 7.097684548878231811e-06 1.714815060265158220e-04
7.158000000000001251e+01 1.174422771535951499e-04 2.367968933525740189e-05 2.406926792042800094e-04
7.354000000000000625e+01 8.839519457573834400e-05 1.259717488889046692e-05 2.046441953144339794e-04
7.550000000000000000e+01 7.013780767102659934e-05 8.124140011959388738e-06 1.794321864802302774e-04
7.746000000000000796e+01 8.839519457573834400e-05 1.259717488889046692e-05 2.046441953144339794e-04
7.942000000000000171e+01 1.501095569167688274e-04 4.302923812894230283e-05 2.783816929316481129e-04
8.138000000000000966e+01 3.532778366897209780e-05 2.976820551096850313e-06 1.179227336221768015e-04
8.334000000000000341e+01 1.671982119011840664e-04 5.567823357366829173e-05 2.975324116710637576e-04
8.530000000000001137e+01 8.839519457573834400e-05 1.259717488889046692e-05 2.046441953144339794e-04
8.726000000000000512e+01 1.758509876971660715e-04 6.256096316469890060e-05 3.071470771796816100e-04
8.922000000000001307e+01 1.586114961293475824e-04 4.914594841107050810e-05 2.879411409770636274e-04
9.118000000000000682e+01 4.078316626920943207e-05 3.579581421577415420e-06 1.295441397715447259e-04
9.314000000000001478e+01 7.013780767102659934e-05 8.124140011959388738e-06 1.794321864802302774e-04
9.510000000000000853e+01 1.417145549546473728e-04 3.738740883403914581e-05 2.688642185730965315e-04
9.706000000000000227e+01 1.845543825894504857e-04 6.972948783856608879e-05 3.167782812228599762e-04
9.902000000000001023e+01 6.482337517750310469e-05 7.097684548878231811e-06 1.714815060265158220e-04

